Detecting Textual Adversarial Examples Based on Distributional Characteristics of Data Representations

Although deep neural networks have achieved state-of-the-art performance in various machine learning tasks, adversarial examples, constructed by adding small non-random perturbations to correctly classified inputs, successfully fool highly expressive deep classifiers into incorrect predictions. Approaches to adversarial attacks in natural language tasks have boomed in the last five years using character-level, word-level, phrase-level, or sentence-level textual perturbations. While there is some work in NLP on defending against such attacks through proactive methods, like adversarial training, there is to our knowledge no effective general reactive approaches to defence via detection of textual adversarial examples such as is found in the image processing literature. In this paper, we propose two new reactive methods for NLP to fill this gap, which unlike the few limited application baselines from NLP are based entirely on distribution characteristics of learned representations: we adapt one from the image processing literature (Local Intrinsic Dimensionality (LID)), and propose a novel one (MultiDistance Representation Ensemble Method (MDRE)). Adapted LID and MDRE obtain state-of-the-art results on character-level, word-level, and phrase-level attacks on the IMDB dataset as well as on the later two with respect to the MultiNLI dataset. For future research, we publish our code.

==> reviewer-comments.txt <==
This paper adapt Local Intrinsic dimensionality method as text adversarial reactive detector from vision method. 
ACL 2022 Workshop RepL4NLP Paper49 Reviewer rckL
22 Mar 2022ACL 2022 Workshop RepL4NLP Paper49 Official ReviewReaders: Program Chairs, Paper49 Reviewers Submitted, Paper49 Authors
Review:
The results look interesting, and the experiments are solid.

The motivation of using LID seems not clear. Personally, I believe adversarial example on the text level (instead of the embedding level) is more practice as a NLP system should take text as its input (and the embeddings are provided by the system itself).

MD: This critique is not clear.  NLP systems *are* taking text as input; adversarial examples aren't produced at the embedding level.  Reviewer doesn't seem to understand.

The notation should be improved. For example, line 6 in Algo.1 d^norm/adv is not clearly explained in section 3.

MD: Added a sentence to clarify.

Missing reference: robust nlp systems for adversarial defense from char-, word- and semantic-level. see Li et al., Learning Robust Representations of Text; Robust Training under Linguistic Adversity

MD: Done.

The presentation can be improved.

MD: Too vague.

Rating: 6: Marginally above acceptance threshold
Confidence: 4: The reviewer is confident but not absolutely certain that the evaluation is correct
[–]
Interesting paper but missing some reference 
ACL 2022 Workshop RepL4NLP Paper49 Reviewer dwup
20 Mar 2022 (modified: 20 Mar 2022)ACL 2022 Workshop RepL4NLP Paper49 Official ReviewReaders: Program Chairs, Paper49 Reviewers Submitted, Paper49 Authors
Review:
The paper proposes a method to detect the adversarial example in text classification task. Specifically, based on the distribution shift on the adversarial example and normal example, the paper uses an encoder to map it into the different meaning. The distance between two embeddings is used to form a feature matrix to build a classifier to detect the adversarial example. Two methods is used to handle the feature. One is based on the LID and the other is based on a couples of encoders. The experiment shows the proposed method could achieve a better detection rate compared with baseline.

The paper is in general well-written however there are some reference missing. [1] is a very early work to find the adversarial example in the embedding space. Also, [2] has already pointed out the LID is not a valid adversarial defense method in the image classification task. I would encourage author to consider their work when directly using LID.

[1] Cheng, M., Yi, J., Chen, P. Y., Zhang, H., & Hsieh, C. J. (2020, April). Seq2sick: Evaluating the robustness of sequence-to-sequence models with adversarial examples. In Proceedings of the AAAI Conference on Artificial Intelligence (Vol. 34, No. 04, pp. 3601-3608).

[2] Athalye, A., Carlini, N., & Wagner, D. (2018, July). Obfuscated gradients give a false sense of security: Circumventing defenses to adversarial examples. In International conference on machine learning (pp. 274-283). PMLR.

MD: [1] isn't about detecting adversarial examples at all; it's about generating adversarial examples against seq2seq models.  There's no real place to talk about this in our paper.

[2] is a reasonable point.  Added discussion to Future Work.

Rating: 6: Marginally above acceptance threshold
Confidence: 5: The reviewer is absolutely certain that the evaluation is correct and very familiar with the relevant literature
[–]
Relevant representations for adversarial example detection 
ACL 2022 Workshop RepL4NLP Paper49 Reviewer Zu1b
19 Mar 2022ACL 2022 Workshop RepL4NLP Paper49 Official ReviewReaders: Program Chairs, Paper49 Reviewers Submitted, Paper49 Authors
Review:
Overview:

This paper presents two ways of deriving representations to train an adversarial example detector. The first uses local intrinsic dimensionality estimates from each BERT layer. This is an adaptation of [1]. The second method extracts distances between a datum of interest and its nearest neighbour from different Transformer architectures to create an ensembled feature vector.

Strengths:

The authors follow a similar methodology to [1] and demonstrate that local intrinsic dimensionality can detect adversarial examples in NLP (extending the approach from vision).
The authors demonstrate the flexibility of their methods by showing that they work on different types of adversarial attacks.
There are clear comparisons to existing state-of-the-art methods.
Concerns:

It is unclear to me how MDRE is distinct from a nearest-neighbour ensembling approach. It would be useful to have some clarification on this or some comparisons to a nearest-neighbour detector.

MD: I think I'll just add something in Future Work again.

In the ablation analysis of MDRE, . It would be useful to see different configurations of  (i.e. ) to understand the incremental benefits of ensembling and understand which Transformers are better at deriving representations.

MD: Yes, there's always more experimental investigation that can be done, but that's outside the scope of the time available.

Line 560 mentions 'adversaries may contain rare and frequent words'. Based on this rationale, it is unclear why a representation-learning approach would be better than using a detection method that analyses word frequencies directly, as per [2].

MD: Yes, that's true.  We've just shown that it is, though, empirically.  Emphasised this in results.

Comments:

Some typos:

Line 211: Should this reference Devlin et al. [3] instead?

MD: Yes.

Tables 3 / 4: Should the first BART-base entries refer to BERT-base instead?

MD: Yes, I think so.

Line 526: adepted  adapted

MD: Fixed.

Suggestions for clarity:

Line 265: It might be clearer to describe the characteristics of adversaries rather than refer to the 'last paragraph'.
Table 2: When training the detectors, are the proportion of adversaries the same as the proportion of normal test examples (as mentioned in line 533)? If this is the case, it might be useful to clarify this as the table may indicate differently.

MD: These could be useful to clarify, although it's optional.  Na, feel free to address these or not.

[1] Characterizing Adversarial Subspaces Using Local Intrinsic Dimensionality (Ma et al. 2018)

[2] Frequency-Guided Word Substitutions for Detecting Textual Adversarial Examples (Mozes et al. 2021)

[3] BERT: Pre-training of Deep Bidirectional Transformers for Language Understanding (Devlin et al. 2019)

Rating: 6: Marginally above acceptance threshold
Confidence: 3: The reviewer is fairly confident that the evaluation is correct
